Ground state and low excitations of an integrable chain with alternating spins

An anisotropic integrable spin chain, consisting of spins $s=1$ and $s=\frac{1}{2}$, is investigated \cite{devega}. It is characterized by two real parameters $\bar{c}$ and $\tilde{c}$, the coupling constants of the spin interactions. For the case $\bar{c}<0$ and $\tilde{c}<0$ the ground state configuration is obtained by means of thermodynamic Bethe ansatz. Furthermore the low excitations are calculated. It turns out, that apart from free magnon states being the holes in the ground state rapidity distribution, there exist bound states given by special string solutions of Bethe ansatz equations (BAE) in analogy to \cite{babelon}. The dispersion law of these excitations is calculated numerically.

==> comp1.dat <==
   0.00039180053   0.00040468196
   0.00043443251   0.00044871557
    0.0004817033    0.0004975405
   0.00053411764    0.0005516781
    0.0005922352   0.00061170642
   0.00065667657   0.00067826646
   0.00072812982   0.00075206892
   0.00080735794   0.00083390186
    0.0008952069   0.00092463907
   0.00099261474    0.0010252494
    0.0011006216    0.0011368073
    0.0012203807    0.0012605037
    0.0013531708    0.0013976597
    0.0015004099    0.0015497396
    0.0016636701    0.0017183675
    0.0018446948    0.0019053437
    0.0020454168     0.002112665
    0.0022679795    0.0023425449
    0.0025147593    0.0025974382
    0.0027883913    0.0028800666
    0.0030917973    0.0031934478
    0.0034282171    0.0035409281
    0.0038012428     0.003926218
    0.0042148576    0.0043534313
     0.004673478    0.0048271299
    0.0051820011    0.0053523718
    0.0057458568    0.0059347653
    0.0063710658    0.0065805293
     0.007064304    0.0072965591
    0.0078329737    0.0080905001
    0.0086852826      0.00897083
    0.0096303315    0.0099469486
     0.010678211     0.011029279
     0.011840111     0.012229377
     0.013128438     0.013560058
     0.014556948     0.015035529
     0.016140894     0.016671546
     0.017897189     0.018485576
     0.019844586     0.020496989
     0.022003879     0.022727261
     0.024398124     0.025200205
     0.027052886     0.027942223
      0.02999651     0.030982593
     0.033260428     0.034353773
     0.036879487     0.038091755
     0.040892331     0.042236444
     0.045341803     0.046832085
     0.050275409     0.051927735
     0.055745823     0.057577783
     0.061811448     0.063842531
      0.06853704     0.070788836
     0.075994395     0.078490815
     0.084263121     0.087030637
     0.093431476     0.096499392
      0.10359732      0.10699805
      0.11486913      0.11863854
      0.12736721      0.13154489
      0.14122487       0.1458546
      0.15658996      0.16171999
      0.17362633      0.17930984
      0.19251562      0.19881112
      0.21345915       0.2204309
      0.23668003      0.24439843
      0.26242552      0.27096747
      0.29096957      0.30041877
      0.32261567      0.33306278
      0.35769995      0.36924258
      0.39659463      0.40933704
      0.43971173      0.45376409
      0.48750717      0.50298428
      0.54048519      0.55750432
      0.59920318       0.6178807
       0.6642768      0.68472321
       0.7363855      0.75869811
      0.81627829      0.84053082
      0.90477973      0.93100755
       1.0027961       1.0309756
       1.1113214       1.1413414
       1.2314429       1.2630654
       1.3643466       1.3971532
       1.5113202       1.5446394
       1.6737558        1.706565
       1.8531483       1.8839432
       2.0510909       2.0777118
       2.2692639       2.2886682
       2.5094169       2.5173839
        2.773341       2.7640933
        3.062828       3.0285557
       3.3796154       3.3098888
       3.7253122       3.6063784
        4.101306       3.9152727
       4.5086488       4.2325821
       4.9479248       4.5529157
       5.4191051       4.8693966
          5.9214        5.173711
       6.4531255       5.4563443
       7.0116045        5.707044
       7.5931257       5.9155148
       8.1929825       6.0722979
       8.8056037        6.169724
        9.424778       6.2027808
       10.043952        6.169724
       10.656573       6.0722979
        11.25643       5.9155148
       11.837951        5.707044
        12.39643       5.4563443
       12.928156        5.173711
       13.430451       4.8693966
       13.901631       4.5529157
       14.340907       4.2325821
        14.74825       3.9152727
       15.124244       3.6063784
       15.469941       3.3098888
       15.786728       3.0285557
       16.076215       2.7640933
       16.340139       2.5173839
       16.580292       2.2886682
       16.798465       2.0777118
       16.996408       1.8839432
         17.1758        1.706565
       17.338236       1.5446394
       17.485209       1.3971532
       17.618113       1.2630654
       17.738235       1.1413414
        17.84676       1.0309756
       17.944776      0.93100755
       18.033278      0.84053082
        18.11317      0.75869811
       18.185279      0.68472321
       18.250353       0.6178807
       18.309071      0.55750432
       18.362049      0.50298428
       18.409844      0.45376409
       18.452961      0.40933704
       18.491856      0.36924258
        18.52694      0.33306278
       18.558586      0.30041877
        18.58713      0.27096747
       18.612876      0.24439843
       18.636097       0.2204309
        18.65704      0.19881112
        18.67593      0.17930984
       18.692966      0.16171999
       18.708331       0.1458546
       18.722189      0.13154489
       18.734687      0.11863854
       18.745959      0.10699805
       18.756124     0.096499392
       18.765293     0.087030637
       18.773562     0.078490815
       18.781019     0.070788836
       18.787744     0.063842531
        18.79381     0.057577783
       18.799281     0.051927735
       18.804214     0.046832085
       18.808664     0.042236444
       18.812676     0.038091755
       18.816295     0.034353773
       18.819559     0.030982593
       18.822503     0.027942223
       18.825158     0.025200205
       18.827552     0.022727261
       18.829711     0.020496989
       18.831659     0.018485576
       18.833415     0.016671546
       18.834999     0.015035529
       18.836427     0.013560058
       18.837716     0.012229377
       18.838878     0.011029279
       18.839926    0.0099469486
       18.840871      0.00897083
       18.841723    0.0080905001
       18.842492    0.0072965591
       18.843185    0.0065805293
        18.84381    0.0059347653
       18.844374    0.0053523718
       18.844882    0.0048271299
       18.845341    0.0043534313
       18.845755     0.003926218
       18.846128    0.0035409281
       18.846464    0.0031934478
       18.846768    0.0028800666
       18.847041    0.0025974382
       18.847288    0.0023425449
       18.847511     0.002112665
       18.847711    0.0019053437
       18.847892    0.0017183675
       18.848056    0.0015497396
       18.848203    0.0013976597
       18.848336    0.0012605037
       18.848455    0.0011368073
       18.848563    0.0010252494
       18.848661   0.00092463907
       18.848749   0.00083390186
       18.848828   0.00075206892
       18.848899   0.00067826646
       18.848964   0.00061170642
       18.849022    0.0005516781
       18.849074    0.0004975405
       18.849121   0.00044871557
       18.849164   0.00040468196


==> comp2.dat <==
       24.000392   0.00040468196
       24.000434   0.00044871557
       24.000482    0.0004975405
       24.000534    0.0005516781
       24.000592   0.00061170642
       24.000657   0.00067826646
       24.000728   0.00075206892
       24.000807   0.00083390186
       24.000895   0.00092463907
       24.000993    0.0010252494
       24.001101    0.0011368073
        24.00122    0.0012605037
       24.001353    0.0013976597
         24.0015    0.0015497396
       24.001664    0.0017183675
       24.001845    0.0019053437
       24.002045     0.002112665
       24.002268    0.0023425449
       24.002515    0.0025974382
       24.002788    0.0028800666
       24.003092    0.0031934478
       24.003428    0.0035409281
       24.003801     0.003926218
       24.004215    0.0043534313
       24.004673    0.0048271299
       24.005182    0.0053523718
       24.005746    0.0059347653
       24.006371    0.0065805293
       24.007064    0.0072965591
       24.007833    0.0080905001
       24.008685      0.00897083
        24.00963    0.0099469486
       24.010678     0.011029279
        24.01184     0.012229377
       24.013128     0.013560058
       24.014557     0.015035529
       24.016141     0.016671546
       24.017897     0.018485576
       24.019845     0.020496989
       24.022004     0.022727261
       24.024398     0.025200205
       24.027053     0.027942223
       24.029997     0.030982593
        24.03326     0.034353773
       24.036879     0.038091755
       24.040892     0.042236444
       24.045342     0.046832085
       24.050275     0.051927735
       24.055746     0.057577783
       24.061811     0.063842531
       24.068537     0.070788836
       24.075994     0.078490815
       24.084263     0.087030637
       24.093431     0.096499392
       24.103597      0.10699805
       24.114869      0.11863854
       24.127367      0.13154489
       24.141225       0.1458546
        24.15659      0.16171999
       24.173626      0.17930984
       24.192516      0.19881112
       24.213459       0.2204309
        24.23668      0.24439843
       24.262426      0.27096747
        24.29097      0.30041877
       24.322616      0.33306278
         24.3577      0.36924258
       24.396595      0.40933704
       24.439712      0.45376409
       24.487507      0.50298428
       24.540485      0.55750432
       24.599203       0.6178807
       24.664277      0.68472321
       24.736386      0.75869811
       24.816278      0.84053082
        24.90478      0.93100755
       25.002796       1.0309756
       25.111321       1.1413414
       25.231443       1.2630654
       25.364347       1.3971532
        25.51132       1.5446394
       25.673756        1.706565
       25.853148       1.8839432
       26.051091       2.0777118
       26.269264       2.2886682
       26.509417       2.5173839
       26.773341       2.7640933
       27.062828       3.0285557
       27.379615       3.3098888
       27.725312       3.6063784
       28.101306       3.9152727
       28.508649       4.2325821
       28.947925       4.5529157
       29.419105       4.8693966
         29.9214        5.173711
       30.453125       5.4563443
       31.011604        5.707044
       31.593126       5.9155148
       32.192982       6.0722979
       32.805604        6.169724
       33.424778       6.2027808
       34.043952        6.169724
       34.656573       6.0722979
        35.25643       5.9155148
       35.837951        5.707044
        36.39643       5.4563443
       36.928156        5.173711
       37.430451       4.8693966
       37.901631       4.5529157
       38.340907       4.2325821
        38.74825       3.9152727
       39.124244       3.6063784
       39.469941       3.3098888
       39.786728       3.0285557
       40.076215       2.7640933
       40.340139       2.5173839
       40.580292       2.2886682
       40.798465       2.0777118
       40.996408       1.8839432
         41.1758        1.706565
       41.338236       1.5446394
       41.485209       1.3971532
       41.618113       1.2630654
       41.738235       1.1413414
        41.84676       1.0309756
       41.944776      0.93100755
       42.033278      0.84053082
        42.11317      0.75869811
       42.185279      0.68472321
       42.250353       0.6178807
       42.309071      0.55750432
       42.362049      0.50298428
       42.409844      0.45376409
       42.452961      0.40933704
       42.491856      0.36924258
        42.52694      0.33306278
       42.558586      0.30041877
        42.58713      0.27096747
       42.612876      0.24439843
       42.636097       0.2204309
        42.65704      0.19881112
        42.67593      0.17930984
       42.692966      0.16171999
       42.708331       0.1458546
       42.722189      0.13154489
       42.734687      0.11863854
       42.745959      0.10699805
       42.756124     0.096499392
       42.765293     0.087030637
       42.773562     0.078490815
       42.781019     0.070788836
       42.787744     0.063842531
        42.79381     0.057577783
       42.799281     0.051927735
       42.804214     0.046832085
       42.808664     0.042236444
       42.812676     0.038091755
       42.816295     0.034353773
       42.819559     0.030982593
       42.822503     0.027942223
       42.825158     0.025200205
       42.827552     0.022727261
       42.829711     0.020496989
       42.831659     0.018485576
       42.833415     0.016671546
       42.834999     0.015035529
       42.836427     0.013560058
       42.837716     0.012229377
       42.838878     0.011029279
       42.839926    0.0099469486
       42.840871      0.00897083
       42.841723    0.0080905001
       42.842492    0.0072965591
       42.843185    0.0065805293
        42.84381    0.0059347653
       42.844374    0.0053523718
       42.844882    0.0048271299
       42.845341    0.0043534313
       42.845755     0.003926218
       42.846128    0.0035409281
       42.846464    0.0031934478
       42.846768    0.0028800666
       42.847041    0.0025974382
       42.847288    0.0023425449
       42.847511     0.002112665
       42.847711    0.0019053437
       42.847892    0.0017183675
       42.848056    0.0015497396
       42.848203    0.0013976597
       42.848336    0.0012605037
       42.848455    0.0011368073
       42.848563    0.0010252494
       42.848661   0.00092463907
       42.848749   0.00083390186
       42.848828   0.00075206892
       42.848899   0.00067826646
       42.848964   0.00061170642
       42.849022    0.0005516781
       42.849074    0.0004975405
       42.849121   0.00044871557
       42.849164   0.00040468196


==> comp3.dat <==
  0.0000085691254       32.000012
  0.0000098583193       32.000014
  0.000011341468       32.000016
  0.000013047751       32.000018
  0.000015010737       32.000021
  0.000017269048       32.000024
  0.000019867114       32.000028
   0.00002285605       32.000032
   0.00002629466       32.000037
  0.000030250596       32.000042
  0.000034801689       32.000049
  0.000040037477       32.000056
   0.00004606097       32.000065
  0.000052990677       32.000074
  0.000060962932       32.000085
  0.000070134585       32.000098
  0.000080686079       32.000113
  0.000092825008        32.00013
   0.00010679019        32.00015
   0.00012285639       32.000172
   0.00014133969       32.000198
   0.00016260374       32.000228
   0.00018706688       32.000262
   0.00021521042       32.000302
   0.00024758805       32.000347
   0.00028483677       32.000399
   0.00032768943       32.000459
   0.00037698912       32.000528
   0.00043370577       32.000608
   0.00049895523       32.000699
   0.00057402124       32.000804
   0.00066038066       32.000926
   0.00075973254       32.001065
   0.00087403155       32.001225
    0.0010055264       32.001409
    0.0011568043       32.001621
    0.0013308413       32.001865
    0.0015310615       32.002146
    0.0017614042       32.002469
    0.0020264011        32.00284
    0.0023312658       32.003267
    0.0026819963       32.003759
    0.0030854929       32.004324
    0.0035496941       32.004975
    0.0040837328       32.005723
    0.0046981156       32.006584
      0.00540493       32.007575
    0.0062180822       32.008715
    0.0071535701       32.010026
    0.0082297988       32.011534
    0.0094679421       32.013269
      0.01089236       32.015266
     0.012531075       32.017562
      0.01441633       32.020204
     0.016585214       32.023244
     0.019080399       32.026741
     0.021950975       32.030764
     0.025253418       32.035393
     0.029052701       32.040717
     0.033423571       32.046843
      0.03845202        32.05389
     0.044236978       32.061998
     0.050892257       32.071325
     0.058548792       32.082056
     0.067357214       32.094401
     0.077490815       32.108603
     0.089148953       32.124941
      0.10256098       32.143738
      0.11799073       32.165362
      0.13574175       32.190239
       0.1561632       32.218858
      0.17965678       32.251782
      0.20668457       32.289658
       0.2377781        32.33323
       0.2735488       32.383354
      0.31469995       32.441014
      0.36204042       32.507342
      0.41650048       32.583638
      0.47914985       32.671395
       0.5512185       32.772329
      0.63412028       32.888409
      0.72948005       33.021892
      0.83916448       33.175363
      0.96531694       33.351778
       1.1103968       33.554511
       1.2772235       33.787394
       1.4690247       34.054765
       1.6894879       34.361493
       1.9428145       34.712975
       2.2337701       35.115083
        2.567724       35.573978
       2.9506615       36.095718
       3.3891362       36.685436
       3.8901085       37.345781
       4.4605688       38.074093
       5.1067884       38.857685
       5.8329894       39.666954
       6.6392627       40.447745
       7.5188812       41.118154
       8.4558973       41.579062
        9.424778       41.744303
       10.393659       41.579062
       11.330675       41.118154
       12.210293       40.447745
       13.016567       39.666954
       13.742767       38.857685
       14.388987       38.074093
       14.959447       37.345781
        15.46042       36.685436
       15.898894       36.095718
       16.281832       35.573978
       16.615786       35.115083
       16.906741       34.712975
       17.160068       34.361493
       17.380531       34.054765
       17.572332       33.787394
       17.739159       33.554511
       17.884239       33.351778
       18.010391       33.175363
       18.120076       33.021892
       18.215436       32.888409
       18.298337       32.772329
       18.370406       32.671395
       18.433055       32.583638
       18.487515       32.507342
       18.534856       32.441014
       18.576007       32.383354
       18.611778        32.33323
       18.642871       32.289658
       18.669899       32.251782
       18.693393       32.218858
       18.713814       32.190239
       18.731565       32.165362
       18.746995       32.143738
       18.760407       32.124941
       18.772065       32.108603
       18.782199       32.094401
       18.791007       32.082056
       18.798664       32.071325
       18.805319       32.061998
       18.811104        32.05389
       18.816132       32.046843
       18.820503       32.040717
       18.824303       32.035393
       18.827605       32.030764
       18.830476       32.026741
       18.832971       32.023244
        18.83514       32.020204
       18.837025       32.017562
       18.838664       32.015266
       18.840088       32.013269
       18.841326       32.011534
       18.842402       32.010026
       18.843338       32.008715
       18.844151       32.007575
       18.844858       32.006584
       18.845472       32.005723
       18.846006       32.004975
        18.84647       32.004324
       18.846874       32.003759
       18.847225       32.003267
        18.84753        32.00284
       18.847795       32.002469
       18.848025       32.002146
       18.848225       32.001865
       18.848399       32.001621
        18.84855       32.001409
       18.848682       32.001225
       18.848796       32.001065
       18.848896       32.000926
       18.848982       32.000804
       18.849057       32.000699
       18.849122       32.000608
       18.849179       32.000528
       18.849228       32.000459
       18.849271       32.000399
       18.849308       32.000347
       18.849341       32.000302
       18.849369       32.000262
       18.849393       32.000228
       18.849415       32.000198
       18.849433       32.000172
       18.849449        32.00015
       18.849463        32.00013
       18.849475       32.000113
       18.849486       32.000098
       18.849495       32.000085
       18.849503       32.000074
        18.84951       32.000065
       18.849516       32.000056
       18.849521       32.000049
       18.849526       32.000042
        18.84953       32.000037
       18.849533       32.000032
       18.849536       32.000028
       18.849539       32.000024
       18.849541       32.000021
       18.849543       32.000018
       18.849545       32.000016
       18.849546       32.000014
       18.849547       32.000012


==> comp4.dat <==
        24.00008       32.000095
        24.00009       32.000107
       24.000101        32.00012
       24.000114       32.000135
       24.000128       32.000152
       24.000144       32.000172
       24.000163       32.000193
       24.000183       32.000218
       24.000206       32.000245
       24.000232       32.000276
       24.000262       32.000311
       24.000295       32.000351
       24.000332       32.000395
       24.000374       32.000445
       24.000421       32.000501
       24.000474       32.000564
       24.000534       32.000635
       24.000602       32.000716
       24.000678       32.000806
       24.000763       32.000908
        24.00086       32.001022
       24.000968       32.001151
        24.00109       32.001297
       24.001228       32.001461
       24.001383       32.001645
       24.001558       32.001853
       24.001755       32.002087
       24.001976        32.00235
       24.002226       32.002647
       24.002507       32.002982
       24.002824       32.003358
        24.00318       32.003782
       24.003582        32.00426
       24.004034       32.004798
       24.004544       32.005404
       24.005117       32.006086
       24.005764       32.006855
       24.006492        32.00772
       24.007311       32.008695
       24.008235       32.009793
       24.009275        32.01103
       24.010446       32.012423
       24.011765       32.013992
       24.013251       32.015759
       24.014925       32.017749
       24.016809       32.019991
       24.018932       32.022516
       24.021323       32.025359
       24.024016       32.028562
       24.027049       32.032169
       24.030465       32.036231
       24.034312       32.040807
       24.038645        32.04596
       24.043526       32.051764
       24.049023       32.058301
       24.055214       32.065664
       24.062186       32.073956
        24.07004       32.083295
       24.078885       32.093814
       24.088847       32.105661
       24.100067       32.119003
       24.112703        32.13403
       24.126936       32.150953
       24.142965       32.170012
       24.161018       32.191477
       24.181351        32.21565
        24.20425       32.242872
        24.23004       32.273526
       24.259084       32.308045
       24.291794       32.346912
       24.328629       32.390672
       24.370111       32.439936
       24.416823       32.495391
       24.469421       32.557805
       24.528645       32.628037
       24.595321       32.707048
       24.670382       32.795908
       24.754871       32.895805
       24.849955       33.008053
       24.956941       33.134101
       25.077288       33.275531
       25.212617       33.434058
        25.36473       33.611519
       25.535616       33.809847
       25.727461       34.031029
        25.94265        34.27704
       26.183759        34.54973
       26.453538       34.850676
       26.754873        35.18095
       27.090716        35.54082
       27.463993       35.929332
        27.87745         36.3438
       28.333454       36.779181
       28.833719       37.227419
       29.378981       37.676841
       29.968611       38.111837
       30.600227       38.513079
       31.269371       38.858631
       31.969348        39.12611
       32.691326       39.295782
       33.424778       39.353974
        34.15823       39.295782
       34.880208        39.12611
       35.580185       38.858631
       36.249329       38.513079
       36.880945       38.111837
       37.470575       37.676841
       38.015837       37.227419
       38.516102       36.779181
       38.972105         36.3438
       39.385563       35.929332
        39.75884        35.54082
       40.094683        35.18095
       40.396018       34.850676
       40.665797        34.54973
       40.906906        34.27704
       41.122095       34.031029
        41.31394       33.809847
       41.484826       33.611519
       41.636939       33.434058
       41.772268       33.275531
       41.892615       33.134101
       41.999601       33.008053
       42.094685       32.895805
       42.179174       32.795908
       42.254235       32.707048
       42.320911       32.628037
       42.380135       32.557805
       42.432733       32.495391
       42.479445       32.439936
       42.520926       32.390672
       42.557762       32.346912
       42.590472       32.308045
       42.619516       32.273526
       42.645306       32.242872
       42.668205        32.21565
       42.688537       32.191477
       42.706591       32.170012
        42.72262       32.150953
       42.736852        32.13403
       42.749489       32.119003
       42.760709       32.105661
       42.770671       32.093814
       42.779516       32.083295
       42.787369       32.073956
       42.794342       32.065664
       42.800533       32.058301
        42.80603       32.051764
        42.81091        32.04596
       42.815244       32.040807
       42.819091       32.036231
       42.822507       32.032169
        42.82554       32.028562
       42.828233       32.025359
       42.830624       32.022516
       42.832747       32.019991
       42.834631       32.017749
       42.836305       32.015759
       42.837791       32.013992
        42.83911       32.012423
       42.840281        32.01103
       42.841321       32.009793
       42.842244       32.008695
       42.843064        32.00772
       42.843792       32.006855
       42.844438       32.006086
       42.845012       32.005404
       42.845522       32.004798
       42.845974        32.00426
       42.846376       32.003782
       42.846732       32.003358
       42.847049       32.002982
        42.84733       32.002647
        42.84758        32.00235
       42.847801       32.002087
       42.847998       32.001853
       42.848173       32.001645
       42.848328       32.001461
       42.848465       32.001297
       42.848588       32.001151
       42.848696       32.001022
       42.848793       32.000908
       42.848878       32.000806
       42.848954       32.000716
       42.849022       32.000635
       42.849082       32.000564
       42.849135       32.000501
       42.849182       32.000445
       42.849224       32.000395
       42.849261       32.000351
       42.849294       32.000311
       42.849324       32.000276
        42.84935       32.000245
       42.849373       32.000218
       42.849393       32.000193
       42.849412       32.000172
       42.849428       32.000152
       42.849442       32.000135
       42.849455        32.00012
       42.849466       32.000107
       42.849476       32.000095


==> disp1.dat <==
   0.00038165597   0.00039420387
   0.00042318412   0.00043709736
   0.00046923096   0.00048465811
   0.00052028818   0.00053739396
   0.00057690096   0.00059586802
    0.0006396738   0.00066070468
   0.00070927697   0.00073259623
    0.0007864537   0.00081231034
   0.00087202806   0.00090069817
   0.00096691381   0.00099870352
    0.0010721241    0.0011073729
    0.0011887824    0.0012278666
    0.0013181343    0.0013614713
    0.0014615611    0.0015096135
    0.0016205941    0.0016738752
    0.0017969317    0.0018560103
    0.0019924566    0.0020579635
    0.0022092566    0.0022818914
    0.0024496467     0.002530185
    0.0027161938    0.0028054955
     0.003011744    0.0031107626
    0.0033394532    0.0034492459
    0.0037028205    0.0038245598
    0.0041057259    0.0042407117
    0.0045524717    0.0047021452
     0.005047828    0.0052137875
    0.0055970842    0.0057811017
    0.0062061053    0.0064101456
    0.0068813941    0.0071076359
    0.0076301613    0.0078810203
    0.0084604022    0.0087385568
    0.0093809819    0.0096894019
      0.01040173     0.010743709
     0.011533546     0.011912734
     0.012788516     0.013208962
     0.014180038     0.014646231
     0.015722973      0.01623989
     0.017433794     0.018006953
      0.01933077     0.019966289
     0.021434156     0.022138819
     0.023766411     0.024547738
     0.026352438     0.027218767
     0.029219848     0.030180425
      0.03239926     0.033464332
     0.035924621     0.037105548
     0.039833571     0.041142948
     0.044167848     0.045619634
     0.048973728     0.050583394
     0.054302523     0.056087216
     0.060211125     0.062189846
     0.066762615     0.068956418
     0.074026938     0.076459142
     0.082081641     0.084778076
     0.091012708     0.094001973
      0.10091547      0.10422922
      0.11189562      0.11556888
      0.12407034      0.12814185
      0.13756955      0.14208211
      0.15253727      0.15753816
      0.16913317      0.17467456
      0.18753425      0.19367361
      0.20793669      0.21473728
      0.23055796      0.23808925
      0.25563905       0.2639772
      0.28344703      0.29267525
      0.31427784      0.32448672
       0.3484593      0.35974703
      0.38635452      0.39882688
      0.42836559      0.44213568
      0.47493763      0.49012508
      0.52656317      0.54329287
      0.58378701      0.60218679
      0.64721139       0.6674085
      0.71750155      0.73961741
      0.79539173       0.8195342
       0.8816914      0.90794367
      0.97729184       1.0056967
       1.0831727       1.1137104
       1.2004086       1.2329664
       1.3301753       1.3645047
       1.4737552       1.5094142
       1.6325412       1.6688146
       1.8080387        1.843831
       2.0018644       2.0355543
         2.21574        2.244987
       2.4514803       2.4729666
       2.7109711       2.7200633
       2.9961364       2.9864449
       3.3088902       3.2717054
       3.6510682       3.5746529
       4.0243376       3.8930603
       4.4300795       4.2233908
       4.8692445       4.5605248
       5.3421825       4.8975366
       5.8484553       5.2255922
       6.3866497       5.5340625
       6.9542157       5.8109463
       7.5473663       6.0436702
        8.161076       6.2202489
       8.7892072       6.3306732
        9.424778       6.3682644
       10.060349       6.3306732
        10.68848       6.2202489
        11.30219       6.0436702
        11.89534       5.8109463
       12.462906       5.5340625
       13.001101       5.2255922
       13.507373       4.8975366
       13.980311       4.5605248
       14.419476       4.2233908
       14.825218       3.8930603
       15.198488       3.5746529
       15.540666       3.2717054
        15.85342       2.9864449
       16.138585       2.7200633
       16.398076       2.4729666
       16.633816        2.244987
       16.847692       2.0355543
       17.041517        1.843831
       17.217015       1.6688146
       17.375801       1.5094142
       17.519381       1.3645047
       17.649147       1.2329664
       17.766383       1.1137104
       17.872264       1.0056967
       17.967865      0.90794367
       18.054164       0.8195342
       18.132054      0.73961741
       18.202345       0.6674085
       18.265769      0.60218679
       18.322993      0.54329287
       18.374618      0.49012508
        18.42119      0.44213568
       18.463201      0.39882688
       18.501097      0.35974703
       18.535278      0.32448672
       18.566109      0.29267525
       18.593917       0.2639772
       18.618998      0.23808925
       18.641619      0.21473728
       18.662022      0.19367361
       18.680423      0.17467456
       18.697019      0.15753816
       18.711986      0.14208211
       18.725486      0.12814185
        18.73766      0.11556888
        18.74864      0.10422922
       18.758543     0.094001973
       18.767474     0.084778076
       18.775529     0.076459142
       18.782793     0.068956418
       18.789345     0.062189846
       18.795253     0.056087216
       18.800582     0.050583394
       18.805388     0.045619634
       18.809722     0.041142948
       18.813631     0.037105548
       18.817157     0.033464332
       18.820336     0.030180425
       18.823203     0.027218767
        18.82579     0.024547738
       18.828122     0.022138819
       18.830225     0.019966289
       18.832122     0.018006953
       18.833833      0.01623989
       18.835376     0.014646231
       18.836767     0.013208962
       18.838022     0.011912734
       18.839154     0.010743709
       18.840175    0.0096894019
       18.841096    0.0087385568
       18.841926    0.0078810203
       18.842675    0.0071076359
        18.84335    0.0064101456
       18.843959    0.0057811017
       18.844508    0.0052137875
       18.845003    0.0047021452
        18.84545    0.0042407117
       18.845853    0.0038245598
       18.846216    0.0034492459
       18.846544    0.0031107626
        18.84684    0.0028054955
       18.847106     0.002530185
       18.847347    0.0022818914
       18.847563    0.0020579635
       18.847759    0.0018560103
       18.847935    0.0016738752
       18.848094    0.0015096135
       18.848238    0.0013614713
       18.848367    0.0012278666
       18.848484    0.0011073729
       18.848589   0.00099870352
       18.848684   0.00090069817
       18.848769   0.00081231034
       18.848847   0.00073259623
       18.848916   0.00066070468
       18.848979   0.00059586802
       18.849036   0.00053739396
       18.849087   0.00048465811
       18.849133   0.00043709736
       18.849174   0.00039420387


==> disp2.dat <==
       24.000119   0.00012339902
       24.000132   0.00013682612
       24.000147   0.00015171423
       24.000163   0.00016822232
       24.000181   0.00018652667
         24.0002   0.00020682271
       24.000222   0.00022932718
       24.000246   0.00025428037
       24.000273   0.00028194872
       24.000303   0.00031262769
       24.000336   0.00034664484
       24.000372   0.00038436341
       24.000413   0.00042618616
       24.000458   0.00047255966
       24.000507   0.00052397908
       24.000562   0.00058099348
       24.000624   0.00064421163
       24.000692   0.00071430859
       24.000767   0.00079203282
        24.00085   0.00087821428
       24.000943   0.00097377318
       24.001045    0.0010797299
       24.001159    0.0011972158
       24.001285    0.0013274855
       24.001425    0.0014719298
        24.00158    0.0016320913
       24.001752      0.00180968
       24.001943    0.0020065924
       24.002154    0.0022249309
       24.002388    0.0024670271
       24.002648    0.0027354661
       24.002937    0.0030331142
       24.003256      0.00336315
        24.00361    0.0037290975
       24.004003    0.0041348646
       24.004439    0.0045847843
       24.004922    0.0050836611
       24.005457    0.0056368226
       24.006051     0.006250176
        24.00671    0.0069302716
        24.00744    0.0076843729
       24.008249    0.0085205339
       24.009147    0.0094476856
       24.010142     0.010475732
       24.011246     0.011615654
       24.012469     0.012879631
       24.013826     0.014281169
       24.015331     0.015835244
       24.016999     0.017558469
       24.018849     0.019469265
         24.0209     0.021588068
       24.023174     0.023937543
       24.025696     0.026542836
       24.028492     0.029431844
       24.031593     0.032635522
       24.035031     0.036188225
       24.038843     0.040128086
       24.043071     0.044497447
       24.047759     0.049343333
       24.052957     0.054717991
       24.058722     0.060679499
       24.065115      0.06729245
       24.072204     0.074628735
       24.080067     0.082768434
       24.088788     0.091800839
        24.09846      0.10182564
        24.10919      0.11295431
       24.121092      0.12531171
       24.134298      0.13903805
       24.148951      0.15429113
       24.165213       0.1712492
       24.183264      0.19011433
       24.203307      0.21111664
       24.225567      0.23451965
       24.250301      0.26062697
       24.277794      0.28979093
       24.308374      0.32242388
       24.342411      0.35901285
       24.380328      0.40013916
       24.422613      0.44650475
       24.469832      0.49896784
       24.522645      0.55859197
       24.581833      0.62671406
       24.648328      0.70504019
       24.723254      0.79578197
       24.807994      0.90185378
       24.904265       1.0271622
       25.014243        1.177039
       25.140735       1.3588992
       25.287435        1.583266
       25.459306       1.8653968
       25.663181        2.227926
       25.908697       2.7052442
       26.209806       3.3508645
       26.587257       4.2497823
       27.072661       5.5382614
       27.714903       7.4297293
       28.588553       10.219063
       29.796552       14.120088
       31.431318       18.502213
       33.424778       20.704831
       35.418238       18.502213
       37.053004       14.120088
       38.261003       10.219063
       39.134653       7.4297293
       39.776895       5.5382614
       40.262299       4.2497823
        40.63975       3.3508645
       40.940859       2.7052442
       41.186375        2.227926
        41.39025       1.8653968
       41.562121        1.583266
       41.708821       1.3588992
       41.835313        1.177039
       41.945291       1.0271622
       42.041562      0.90185378
       42.126301      0.79578197
       42.201228      0.70504019
       42.267723      0.62671406
       42.326911      0.55859197
       42.379724      0.49896784
       42.426943      0.44650475
       42.469228      0.40013916
       42.507145      0.35901285
       42.541182      0.32242388
       42.571761      0.28979093
       42.599255      0.26062697
       42.623989      0.23451965
       42.646249      0.21111664
       42.666292      0.19011433
       42.684343       0.1712492
       42.700605      0.15429113
       42.715258      0.13903805
       42.728464      0.12531171
       42.740366      0.11295431
       42.751096      0.10182564
       42.760768     0.091800839
       42.769489     0.082768434
       42.777352     0.074628735
       42.784441      0.06729245
       42.790834     0.060679499
       42.796599     0.054717991
       42.801797     0.049343333
       42.806485     0.044497447
       42.810713     0.040128086
       42.814525     0.036188225
       42.817963     0.032635522
       42.821064     0.029431844
        42.82386     0.026542836
       42.826382     0.023937543
       42.828656     0.021588068
       42.830707     0.019469265
       42.832557     0.017558469
       42.834225     0.015835244
        42.83573     0.014281169
       42.837087     0.012879631
        42.83831     0.011615654
       42.839414     0.010475732
       42.840409    0.0094476856
       42.841307    0.0085205339
       42.842116    0.0076843729
       42.842846    0.0069302716
       42.843505     0.006250176
       42.844099    0.0056368226
       42.844634    0.0050836611
       42.845117    0.0045847843
       42.845553    0.0041348646
       42.845946    0.0037290975
         42.8463      0.00336315
       42.846619    0.0030331142
       42.846908    0.0027354661
       42.847167    0.0024670271
       42.847402    0.0022249309
       42.847613    0.0020065924
       42.847804      0.00180968
       42.847976    0.0016320913
       42.848131    0.0014719298
       42.848271    0.0013274855
       42.848397    0.0011972158
       42.848511    0.0010797299
       42.848613   0.00097377318
       42.848706   0.00087821428
       42.848789   0.00079203282
       42.848864   0.00071430859
       42.848932   0.00064421163
       42.848993   0.00058099348
       42.849049   0.00052397908
       42.849098   0.00047255966
       42.849143   0.00042618616
       42.849184   0.00038436341
        42.84922   0.00034664484
       42.849253   0.00031262769
       42.849283   0.00028194872
        42.84931   0.00025428037
       42.849334   0.00022932718
       42.849356   0.00020682271
       42.849375   0.00018652667
       42.849393   0.00016822232
       42.849409   0.00015171423
       42.849423   0.00013682612
       42.849436   0.00012339902


==> disp3.dat <==
  0.0000081621124       32.000011
  0.000009390072       32.000013
  0.000010802775       32.000015
  0.000012428014       32.000017
  0.000014297763        32.00002
   0.00001644881       32.000023
  0.000018923474       32.000027
  0.000021770442       32.000031
  0.000025045726       32.000035
  0.000028813765        32.00004
  0.000033148692       32.000046
  0.000038135793       32.000053
  0.000043873185       32.000061
  0.000050473747       32.000071
  0.000058067339       32.000081
   0.00006680336       32.000094
  0.000076853684       32.000108
  0.000088416042       32.000124
   0.00010171792       32.000143
   0.00011702101       32.000164
    0.0001346264       32.000189
   0.00015488045       32.000217
   0.00017818165        32.00025
   0.00020498844       32.000287
   0.00023582821       32.000331
   0.00027130771        32.00038
   0.00031212497       32.000437
   0.00035908304       32.000503
   0.00041310578       32.000579
   0.00047525606       32.000666
   0.00054675661       32.000766
   0.00062901416       32.000882
   0.00072364707       32.001014
   0.00083251715       32.001167
   0.00095776634       32.001342
    0.0011018588       32.001544
    0.0012676295       32.001777
    0.0014583398       32.002044
    0.0016777417       32.002351
    0.0019301519       32.002705
    0.0022205362       32.003112
    0.0025546079        32.00358
    0.0029389394       32.004119
    0.0033810922       32.004739
    0.0038897652       32.005452
    0.0044749663       32.006272
    0.0051482088       32.007215
    0.0059227382       32.008301
    0.0068137927        32.00955
    0.0078389031       32.010986
    0.0090182377       32.012639
     0.010374999       32.014541
      0.01193588       32.016728
     0.013731589       32.019245
     0.015797457        32.02214
     0.018174127       32.025471
     0.020908358       32.029303
     0.024053944       32.033712
     0.027672771       32.038783
     0.031836037       32.044618
      0.03662565       32.051331
     0.042135841       32.059053
     0.048475017       32.067938
     0.055767895       32.078159
     0.064157954       32.089917
     0.073810257       32.103445
     0.084914698       32.119007
      0.09768974       32.136911
       0.1123867       32.157509
      0.12929472       32.181205
       0.1487464       32.208465
       0.1711244       32.239827
      0.19686889       32.275905
      0.22648625       32.317411
        0.260559       32.365159
       0.2997572       32.420087
      0.34485161       32.483275
      0.39672874       32.555963
      0.45640822       32.639577
      0.52506265       32.735755
      0.60404038       32.846379
      0.69489164       32.973611
      0.79939836        33.11993
      0.91960828       33.288181
       1.0578737        33.48162
       1.2168955       33.703972
       1.3997728       33.959485
       1.6100585       34.252998
       1.8518212       34.589996
       2.1297126       34.976666
       2.4490403       35.419938
       2.8158419       35.927482
       3.2369561       36.507623
       3.7200757       37.169027
       4.2737427       37.919775
       4.9071813       38.764734
       5.6296749       39.698401
       6.4487773        40.68757
       7.3660369       41.638907
       8.3692653        42.36928
        9.424778       42.650229
       10.480291        42.36928
       11.483519       41.638907
       12.400779        40.68757
       13.219881       39.698401
       13.942375       38.764734
       14.575813       37.919775
        15.12948       37.169027
         15.6126       36.507623
       16.033714       35.927482
       16.400516       35.419938
       16.719843       34.976666
       16.997735       34.589996
       17.239497       34.252998
       17.449783       33.959485
        17.63266       33.703972
       17.791682        33.48162
       17.929948       33.288181
       18.050158        33.11993
       18.154664       32.973611
       18.245516       32.846379
       18.324493       32.735755
       18.393148       32.639577
       18.452827       32.555963
       18.504704       32.483275
       18.549799       32.420087
       18.588997       32.365159
        18.62307       32.317411
       18.652687       32.275905
       18.678432       32.239827
        18.70081       32.208465
       18.720261       32.181205
       18.737169       32.157509
       18.751866       32.136911
       18.764641       32.119007
       18.775746       32.103445
       18.785398       32.089917
       18.793788       32.078159
       18.801081       32.067938
        18.80742       32.059053
        18.81293       32.051331
        18.81772       32.044618
       18.821883       32.038783
       18.825502       32.033712
       18.828648       32.029303
       18.831382       32.025471
       18.833758        32.02214
       18.835824       32.019245
        18.83762       32.016728
       18.839181       32.014541
       18.840538       32.012639
       18.841717       32.010986
       18.842742        32.00955
       18.843633       32.008301
       18.844408       32.007215
       18.845081       32.006272
       18.845666       32.005452
       18.846175       32.004739
       18.846617       32.004119
       18.847001        32.00358
       18.847335       32.003112
       18.847626       32.002705
       18.847878       32.002351
       18.848098       32.002044
       18.848288       32.001777
       18.848454       32.001544
       18.848598       32.001342
       18.848723       32.001167
       18.848832       32.001014
       18.848927       32.000882
       18.849009       32.000766
       18.849081       32.000666
       18.849143       32.000579
       18.849197       32.000503
       18.849244       32.000437
       18.849285        32.00038
        18.84932       32.000331
       18.849351       32.000287
       18.849378        32.00025
       18.849401       32.000217
       18.849421       32.000189
       18.849439       32.000164
       18.849454       32.000143
       18.849468       32.000124
       18.849479       32.000108
       18.849489       32.000094
       18.849498       32.000081
       18.849505       32.000071
       18.849512       32.000061
       18.849518       32.000053
       18.849523       32.000046
       18.849527        32.00004
       18.849531       32.000035
       18.849534       32.000031
       18.849537       32.000027
       18.849539       32.000023
       18.849542        32.00002
       18.849543       32.000017
       18.849545       32.000015
       18.849547       32.000013
       18.849548       32.000011


==> disp4.dat <==
       24.000045       32.000053
        24.00005        32.00006
       24.000057       32.000067
       24.000064       32.000076
       24.000072       32.000085
       24.000081       32.000096
       24.000091       32.000108
       24.000103       32.000122
       24.000116       32.000137
        24.00013       32.000155
       24.000147       32.000174
       24.000165       32.000196
       24.000186       32.000221
       24.000209       32.000249
       24.000236       32.000281
       24.000266       32.000316
       24.000299       32.000356
       24.000337       32.000401
        24.00038       32.000451
       24.000428       32.000509
       24.000482       32.000573
       24.000542       32.000645
       24.000611       32.000727
       24.000688       32.000818
       24.000775       32.000922
       24.000873       32.001038
       24.000983       32.001169
       24.001107       32.001317
       24.001247       32.001483
       24.001404        32.00167
       24.001582       32.001881
       24.001782       32.002119
       24.002007       32.002386
        24.00226       32.002688
       24.002545       32.003027
       24.002867       32.003409
       24.003229        32.00384
       24.003637       32.004325
       24.004096       32.004871
       24.004613       32.005486
       24.005196       32.006179
       24.005852        32.00696
       24.006591       32.007839
       24.007423       32.008829
       24.008361       32.009943
       24.009417       32.011199
       24.010606       32.012614
       24.011945       32.014207
       24.013454       32.016001
       24.015153       32.018021
       24.017067       32.020297
       24.019222       32.022861
        24.02165       32.025748
       24.024384          32.029
       24.027463       32.032662
       24.030932       32.036787
       24.034838       32.041433
       24.039238       32.046667
       24.044194       32.052561
       24.049775       32.059199
       24.056061       32.066677
       24.063142         32.0751
       24.071117       32.084587
       24.080099       32.095273
       24.090216       32.107311
       24.101612       32.120872
       24.114448       32.136148
       24.128906       32.153359
       24.145193       32.172751
       24.163538       32.194603
       24.184206       32.219229
       24.207489       32.246986
       24.233721        32.27828
       24.263278       32.313569
       24.296585       32.353377
       24.334124       32.398302
       24.376439       32.449027
       24.424149       32.506341
       24.477957       32.571153
       24.538664       32.644522
       24.607187       32.727688
       24.684577       32.822116
       24.772044       32.929557
       24.870992       33.052119
       24.983057       33.192381
       25.110164       33.353536
       25.254593       33.539593
       25.419081       33.755662
       25.606944       34.008356
       25.822259       34.306354
       26.070106       34.661217
       26.356912       35.088562
       26.690938       35.609779
       27.082975       36.254609
       27.547361        37.06507
       28.103493       38.101557
       28.778087       39.451675
       29.608283       41.235721
       30.643339       43.553446
       31.928579       46.112882
       33.424778       47.421006
       34.920977       46.112882
       36.206217       43.553446
       37.241273       41.235721
       38.071469       39.451675
       38.746063       38.101557
       39.302195        37.06507
       39.766581       36.254609
       40.158618       35.609779
       40.492644       35.088562
        40.77945       34.661217
       41.027297       34.306354
       41.242612       34.008356
       41.430475       33.755662
       41.594963       33.539593
       41.739392       33.353536
       41.866499       33.192381
       41.978564       33.052119
       42.077512       32.929557
       42.164979       32.822116
       42.242369       32.727688
       42.310892       32.644522
       42.371599       32.571153
       42.425407       32.506341
       42.473117       32.449027
       42.515432       32.398302
       42.552971       32.353377
       42.586278       32.313569
       42.615835        32.27828
       42.642067       32.246986
        42.66535       32.219229
       42.686017       32.194603
       42.704363       32.172751
        42.72065       32.153359
       42.735108       32.136148
       42.747944       32.120872
       42.759339       32.107311
       42.769457       32.095273
       42.778439       32.084587
       42.786414         32.0751
       42.793495       32.066677
       42.799781       32.059199
       42.805362       32.052561
       42.810318       32.046667
       42.814718       32.041433
       42.818624       32.036787
       42.822093       32.032662
       42.825172          32.029
       42.827906       32.025748
       42.830334       32.022861
       42.832489       32.020297
       42.834403       32.018021
       42.836102       32.016001
        42.83761       32.014207
        42.83895       32.012614
       42.840139       32.011199
       42.841195       32.009943
       42.842133       32.008829
       42.842965       32.007839
       42.843704        32.00696
        42.84436       32.006179
       42.844943       32.005486
        42.84546       32.004871
       42.845919       32.004325
       42.846327        32.00384
       42.846689       32.003409
       42.847011       32.003027
       42.847296       32.002688
       42.847549       32.002386
       42.847774       32.002119
       42.847974       32.001881
       42.848151        32.00167
       42.848309       32.001483
       42.848449       32.001317
       42.848573       32.001169
       42.848683       32.001038
       42.848781       32.000922
       42.848868       32.000818
       42.848945       32.000727
       42.849014       32.000645
       42.849074       32.000573
       42.849128       32.000509
       42.849176       32.000451
       42.849219       32.000401
       42.849257       32.000356
        42.84929       32.000316
        42.84932       32.000281
       42.849346       32.000249
        42.84937       32.000221
       42.849391       32.000196
       42.849409       32.000174
       42.849426       32.000155
        42.84944       32.000137
       42.849453       32.000122
       42.849465       32.000108
       42.849475       32.000096
       42.849484       32.000085
       42.849492       32.000076
       42.849499       32.000067
       42.849506        32.00006
       42.849511       32.000053

